Single Image Super-Resolution based on Wiener Filter in Similarity Domain

Single image super resolution (SISR) is an ill-posed problem aiming at estimating a plausible high resolution (HR) image from a single low resolution (LR) image. Current state-of-the-art SISR methods are patch-based. They use either external data or internal self-similarity to learn a prior for a HR image. External data based methods utilize large number of patches from the training data, while self-similarity based approaches leverage one or more similar patches from the input image. In this paper we propose a self-similarity based approach that is able to use large groups of similar patches extracted from the input image to solve the SISR problem. We introduce a novel prior leading to collaborative filtering of patch groups in 1D similarity domain and couple it with an iterative back-projection framework. The performance of the proposed algorithm is evaluated on a number of SISR benchmark datasets. Without using any external data, the proposed approach outperforms the current non-CNN based methods on the tested datasets for various scaling factors. On certain datasets, the gain is over 1 dB, when compared to the recent method A+. For high sampling rate (x4) the proposed method performs similarly to very recent state-of-the-art deep convolutional network based approaches.

==> data/block_match_skip_block_match_skip_disabled.csv <==
time,psnr
2.823,33.502
3.0074,33.115
3.2283,27.25
2.9167,32.656
3.1381,29.981
3.0227,31.301


==> data/block_match_skip_normal.csv <==
time,psnr
1,33.552
1,33.251
1,27.445
1,32.652
1,30.043
1,31.389


==> data/icf_colour.csv <==
colour_rgb_psnr_y,colour_rgb_psnr_r,colour_rgb_psnr_g,colour_rgb_psnr_b,colour_ycbcr_psnr_y,colour_ycbcr_psnr_r,colour_ycbcr_psnr_g,colour_ycbcr_psnr_b,normal_psnr_y,normal_psnr_r,normal_psnr_g,normal_psnr_b
33.585,31.86,32.125,32.125,33.549,31.894,32.128,32.129,33.552,31.848,32.158,32.141
33.524,30.716,31.69,31.359,33.306,30.997,31.542,31.131,33.251,30.745,31.356,30.618
27.898,25.977,26.383,25.869,27.453,26.108,25.986,26.231,27.445,26.052,25.951,25.974
32.642,28.358,31.69,29.62,32.654,28.376,31.702,29.648,32.652,28.301,31.711,29.64
30.074,28.53,28.637,28.521,30.042,28.662,28.688,28.677,30.043,28.681,28.69,28.706
31.545,29.088,30.105,30.105,31.401,29.207,30.009,30.009,31.389,29.126,29.973,29.973


==> data/icf_oracle_match_hand.csv <==
oracle_match_both_psnr_y,normal_psnr_y
34.53,33.55
34.92,33.25
29.26,27.45
33.28,32.65
31.70,30.04
32.74,31.39


==> data/iteration_psnr.csv <==
iterations,icf,vdsr,drcn,srex,aplus,nbsrf,arflplus
1,29.349,31.35,31.53,30.31,30.29,30.44,30.35
6,30.033,31.35,31.53,30.31,30.29,30.44,30.35
11,30.234,31.35,31.53,30.31,30.29,30.44,30.35
16,30.385,31.35,31.53,30.31,30.29,30.44,30.35
21,30.508,31.35,31.53,30.31,30.29,30.44,30.35
26,30.609,31.35,31.53,30.31,30.29,30.44,30.35
31,30.694,31.35,31.53,30.31,30.29,30.44,30.35
36,30.765,31.35,31.53,30.31,30.29,30.44,30.35
41,30.829,31.35,31.53,30.31,30.29,30.44,30.35
46,30.882,31.35,31.53,30.31,30.29,30.44,30.35
51,30.93,31.35,31.53,30.31,30.29,30.44,30.35
56,30.973,31.35,31.53,30.31,30.29,30.44,30.35
61,31.006,31.35,31.53,30.31,30.29,30.44,30.35
66,31.041,31.35,31.53,30.31,30.29,30.44,30.35
71,31.07,31.35,31.53,30.31,30.29,30.44,30.35
76,31.098,31.35,31.53,30.31,30.29,30.44,30.35
81,31.119,31.35,31.53,30.31,30.29,30.44,30.35
86,31.141,31.35,31.53,30.31,30.29,30.44,30.35
91,31.16,31.35,31.53,30.31,30.29,30.44,30.35
96,31.177,31.35,31.53,30.31,30.29,30.44,30.35
101,31.192,31.35,31.53,30.31,30.29,30.44,30.35
106,31.204,31.35,31.53,30.31,30.29,30.44,30.35
111,31.219,31.35,31.53,30.31,30.29,30.44,30.35
116,31.232,31.35,31.53,30.31,30.29,30.44,30.35
121,31.244,31.35,31.53,30.31,30.29,30.44,30.35
126,31.252,31.35,31.53,30.31,30.29,30.44,30.35
131,31.262,31.35,31.53,30.31,30.29,30.44,30.35
136,31.268,31.35,31.53,30.31,30.29,30.44,30.35
141,31.278,31.35,31.53,30.31,30.29,30.44,30.35
146,31.282,31.35,31.53,30.31,30.29,30.44,30.35
151,31.289,31.35,31.53,30.31,30.29,30.44,30.35
156,31.293,31.35,31.53,30.31,30.29,30.44,30.35
161,31.299,31.35,31.53,30.31,30.29,30.44,30.35
166,31.307,31.35,31.53,30.31,30.29,30.44,30.35
171,31.311,31.35,31.53,30.31,30.29,30.44,30.35
176,31.313,31.35,31.53,30.31,30.29,30.44,30.35
181,31.32,31.35,31.53,30.31,30.29,30.44,30.35
186,31.32,31.35,31.53,30.31,30.29,30.44,30.35
191,31.326,31.35,31.53,30.31,30.29,30.44,30.35
196,31.33,31.35,31.53,30.31,30.29,30.44,30.35
201,31.329,31.35,31.53,30.31,30.29,30.44,30.35
206,31.333,31.35,31.53,30.31,30.29,30.44,30.35
211,31.336,31.35,31.53,30.31,30.29,30.44,30.35
216,31.34,31.35,31.53,30.31,30.29,30.44,30.35
221,31.34,31.35,31.53,30.31,30.29,30.44,30.35
226,31.342,31.35,31.53,30.31,30.29,30.44,30.35
231,31.342,31.35,31.53,30.31,30.29,30.44,30.35
236,31.347,31.35,31.53,30.31,30.29,30.44,30.35
241,31.348,31.35,31.53,30.31,30.29,30.44,30.35
246,31.348,31.35,31.53,30.31,30.29,30.44,30.35
251,31.348,31.35,31.53,30.31,30.29,30.44,30.35
256,31.351,31.35,31.53,30.31,30.29,30.44,30.35
261,31.351,31.35,31.53,30.31,30.29,30.44,30.35
266,31.352,31.35,31.53,30.31,30.29,30.44,30.35
271,31.352,31.35,31.53,30.31,30.29,30.44,30.35
276,31.354,31.35,31.53,30.31,30.29,30.44,30.35
281,31.352,31.35,31.53,30.31,30.29,30.44,30.35
286,31.356,31.35,31.53,30.31,30.29,30.44,30.35
291,31.354,31.35,31.53,30.31,30.29,30.44,30.35
296,31.349,31.35,31.53,30.31,30.29,30.44,30.35
301,31.354,31.35,31.53,30.31,30.29,30.44,30.35
306,31.35,31.35,31.53,30.31,30.29,30.44,30.35
311,31.351,31.35,31.53,30.31,30.29,30.44,30.35
316,31.35,31.35,31.53,30.31,30.29,30.44,30.35
321,31.349,31.35,31.53,30.31,30.29,30.44,30.35
326,31.351,31.35,31.53,30.31,30.29,30.44,30.35
331,31.348,31.35,31.53,30.31,30.29,30.44,30.35
336,31.347,31.35,31.53,30.31,30.29,30.44,30.35
341,31.347,31.35,31.53,30.31,30.29,30.44,30.35
346,31.348,31.35,31.53,30.31,30.29,30.44,30.35
351,31.344,31.35,31.53,30.31,30.29,30.44,30.35
356,31.348,31.35,31.53,30.31,30.29,30.44,30.35
361,31.348,31.35,31.53,30.31,30.29,30.44,30.35
366,31.346,31.35,31.53,30.31,30.29,30.44,30.35
371,31.346,31.35,31.53,30.31,30.29,30.44,30.35
376,31.342,31.35,31.53,30.31,30.29,30.44,30.35
381,31.346,31.35,31.53,30.31,30.29,30.44,30.35
386,31.341,31.35,31.53,30.31,30.29,30.44,30.35
391,31.341,31.35,31.53,30.31,30.29,30.44,30.35
396,31.34,31.35,31.53,30.31,30.29,30.44,30.35


==> data/iteration_psnr_convergence.csv <==
iterations,bird,butterfly
1,31.303,23.206
6,32.248,24.023
11,32.488,24.352
16,32.646,24.641
21,32.761,24.903
26,32.845,25.135
31,32.913,25.341
36,32.96,25.529
41,33.006,25.696
46,33.04,25.846
51,33.069,25.979
56,33.095,26.105
61,33.104,26.213
66,33.126,26.312
71,33.136,26.4
76,33.145,26.487
81,33.151,26.552
86,33.164,26.62
91,33.176,26.675
96,33.184,26.732
101,33.183,26.785
106,33.183,26.829
111,33.204,26.869
116,33.208,26.91
121,33.215,26.946
126,33.218,26.978
131,33.225,27.002
136,33.224,27.031
141,33.24,27.053
146,33.24,27.07
151,33.245,27.093
156,33.241,27.116
161,33.244,27.136
166,33.249,27.159
171,33.26,27.168
176,33.247,27.182
181,33.253,27.205
186,33.25,27.212
191,33.252,27.234
196,33.252,27.247
201,33.251,27.249
206,33.25,27.269
211,33.256,27.274
216,33.251,27.294
221,33.253,27.296
226,33.251,27.305
231,33.25,27.304
236,33.247,27.331
241,33.243,27.341
246,33.242,27.341
251,33.244,27.344
256,33.244,27.359
261,33.24,27.367
266,33.237,27.377
271,33.231,27.394
276,33.238,27.389
281,33.238,27.384
286,33.236,27.412
291,33.233,27.408
296,33.227,27.397
301,33.231,27.412
306,33.227,27.405
311,33.22,27.417
316,33.224,27.409
321,33.223,27.42
326,33.219,27.421
331,33.216,27.419
336,33.214,27.425
341,33.215,27.419
346,33.219,27.427
351,33.214,27.416
356,33.214,27.418
361,33.214,27.442
366,33.217,27.44
371,33.214,27.435
376,33.206,27.418
381,33.208,27.442
386,33.211,27.421
391,33.193,27.438
396,33.206,27.437


==> data/iteration_time.csv <==
iterations,icf,vdsr,drcn,srex,aplus,nbsrf,arflplus
1,0.30645,1.02,40.79,20.46,0.19,0.07,23.12
6,0.60322,1.02,40.79,20.46,0.19,0.07,23.12
11,0.99297,1.02,40.79,20.46,0.19,0.07,23.12
16,1.3941,1.02,40.79,20.46,0.19,0.07,23.12
21,1.7063,1.02,40.79,20.46,0.19,0.07,23.12
26,2.2104,1.02,40.79,20.46,0.19,0.07,23.12
31,2.6218,1.02,40.79,20.46,0.19,0.07,23.12
36,3.0216,1.02,40.79,20.46,0.19,0.07,23.12
41,3.3803,1.02,40.79,20.46,0.19,0.07,23.12
46,3.8272,1.02,40.79,20.46,0.19,0.07,23.12
51,4.4638,1.02,40.79,20.46,0.19,0.07,23.12
56,4.612,1.02,40.79,20.46,0.19,0.07,23.12
61,5.0095,1.02,40.79,20.46,0.19,0.07,23.12
66,5.3993,1.02,40.79,20.46,0.19,0.07,23.12
71,5.8037,1.02,40.79,20.46,0.19,0.07,23.12
76,6.206,1.02,40.79,20.46,0.19,0.07,23.12
81,6.5524,1.02,40.79,20.46,0.19,0.07,23.12
86,7.2464,1.02,40.79,20.46,0.19,0.07,23.12
91,7.5421,1.02,40.79,20.46,0.19,0.07,23.12
96,7.8553,1.02,40.79,20.46,0.19,0.07,23.12
101,8.3161,1.02,40.79,20.46,0.19,0.07,23.12
106,8.6382,1.02,40.79,20.46,0.19,0.07,23.12
111,9.0481,1.02,40.79,20.46,0.19,0.07,23.12
116,9.5274,1.02,40.79,20.46,0.19,0.07,23.12
121,9.822,1.02,40.79,20.46,0.19,0.07,23.12
126,10.211,1.02,40.79,20.46,0.19,0.07,23.12
131,10.778,1.02,40.79,20.46,0.19,0.07,23.12
136,11.148,1.02,40.79,20.46,0.19,0.07,23.12
141,11.516,1.02,40.79,20.46,0.19,0.07,23.12
146,11.932,1.02,40.79,20.46,0.19,0.07,23.12
151,12.281,1.02,40.79,20.46,0.19,0.07,23.12
156,12.884,1.02,40.79,20.46,0.19,0.07,23.12
161,13.146,1.02,40.79,20.46,0.19,0.07,23.12
166,13.553,1.02,40.79,20.46,0.19,0.07,23.12
171,14.123,1.02,40.79,20.46,0.19,0.07,23.12
176,14.399,1.02,40.79,20.46,0.19,0.07,23.12
181,14.749,1.02,40.79,20.46,0.19,0.07,23.12
186,15.183,1.02,40.79,20.46,0.19,0.07,23.12
191,15.568,1.02,40.79,20.46,0.19,0.07,23.12
196,16.154,1.02,40.79,20.46,0.19,0.07,23.12
201,16.508,1.02,40.79,20.46,0.19,0.07,23.12
206,16.803,1.02,40.79,20.46,0.19,0.07,23.12
211,17.183,1.02,40.79,20.46,0.19,0.07,23.12
216,17.656,1.02,40.79,20.46,0.19,0.07,23.12
221,18.006,1.02,40.79,20.46,0.19,0.07,23.12
226,18.495,1.02,40.79,20.46,0.19,0.07,23.12
231,18.898,1.02,40.79,20.46,0.19,0.07,23.12
236,19.254,1.02,40.79,20.46,0.19,0.07,23.12
241,19.774,1.02,40.79,20.46,0.19,0.07,23.12
246,20.135,1.02,40.79,20.46,0.19,0.07,23.12
251,20.55,1.02,40.79,20.46,0.19,0.07,23.12
256,20.905,1.02,40.79,20.46,0.19,0.07,23.12
261,21.331,1.02,40.79,20.46,0.19,0.07,23.12
266,21.765,1.02,40.79,20.46,0.19,0.07,23.12
271,22.234,1.02,40.79,20.46,0.19,0.07,23.12
276,22.554,1.02,40.79,20.46,0.19,0.07,23.12
281,22.962,1.02,40.79,20.46,0.19,0.07,23.12
286,23.357,1.02,40.79,20.46,0.19,0.07,23.12
291,23.763,1.02,40.79,20.46,0.19,0.07,23.12
296,24.189,1.02,40.79,20.46,0.19,0.07,23.12
301,24.698,1.02,40.79,20.46,0.19,0.07,23.12
306,25.087,1.02,40.79,20.46,0.19,0.07,23.12
311,25.501,1.02,40.79,20.46,0.19,0.07,23.12
316,25.913,1.02,40.79,20.46,0.19,0.07,23.12
321,26.353,1.02,40.79,20.46,0.19,0.07,23.12
326,26.686,1.02,40.79,20.46,0.19,0.07,23.12
331,27.163,1.02,40.79,20.46,0.19,0.07,23.12
336,27.527,1.02,40.79,20.46,0.19,0.07,23.12
341,27.906,1.02,40.79,20.46,0.19,0.07,23.12
346,28.456,1.02,40.79,20.46,0.19,0.07,23.12
351,28.954,1.02,40.79,20.46,0.19,0.07,23.12
356,29.103,1.02,40.79,20.46,0.19,0.07,23.12
361,29.604,1.02,40.79,20.46,0.19,0.07,23.12
366,30.051,1.02,40.79,20.46,0.19,0.07,23.12
371,30.355,1.02,40.79,20.46,0.19,0.07,23.12
376,30.76,1.02,40.79,20.46,0.19,0.07,23.12
381,31.231,1.02,40.79,20.46,0.19,0.07,23.12
386,31.7,1.02,40.79,20.46,0.19,0.07,23.12
391,31.93,1.02,40.79,20.46,0.19,0.07,23.12
396,32.463,1.02,40.79,20.46,0.19,0.07,23.12


==> data/oned_transform_dct_noskip.csv <==
time,psnr
2.4756,33.488
2.4392,32.751
2.2606,24.304
2.4503,32.579
2.5003,28.686
2.4252,30.362


==> data/oned_transform_dct_skip.csv <==
time,psnr
1.7269,33.479
1.6752,32.742
1.5418,24.261
1.6817,32.573
1.6878,28.671
1.6627,30.345


==> data/oned_transform_normal.csv <==
time,psnr
1,33.552
1,33.251
1,27.445
1,32.652
1,30.043
1,31.389


==> data/performance_psnr_set14.csv <==
factor,wsdsr,wsdsr_dct,srex,aplus,nbsrf,arflplus,bicubic,vdsr,drcn
2,32.83,32.39,32.368,32.286,32.44,32.264,30.236,33.05,33.056
3,29.72,29.26,29.235,29.133,29.248,29.038,27.54,29.779,29.769
4,27.98,27.43,27.466,27.323,27.414,27.225,25.997,28.016,28.016


==> data/performance_psnr_set5.csv <==
factor,wsdsr,wsdsr_dct,srex,aplus,nbsrf,arflplus,bicubic,vdsr,drcn
2,37.209,36.54,36.567,36.576,36.756,36.581,33.682,37.531,37.629
3,33.499,32.69,32.632,32.603,32.751,32.46,30.405,33.671,33.828
4,31.39,30.39,30.307,30.301,30.44,30.154,28.431,31.354,31.541


==> data/performance_psnr_urban100.csv <==
factor,wsdsr,wsdsr_dct,srex,aplus,nbsrf,arflplus,bicubic,vdsr,drcn
2,30.29,29.39,29.557,29.236,29.445,29.13,26.879,30.768,30.758
3,26.95,26.18,26.45,26.045,26.175,25.869,24.461,27.143,27.15
4,25.16,24.46,24.794,24.338,24.443,24.193,23.142,25.185,25.14


==> data/search_strategy_global.csv <==
psnr,time
33.554,20.244
32.788,6.6962
26.969,4.8892
32.573,6.1539
29.766,6.1073
31.13,9.7777


==> data/search_strategy_local.csv <==
psnr,time
33.552,19.816
33.248,6.7252
27.058,5.371
32.656,6.1384
29.919,6.1877
31.287,10.009


==> data/search_strategy_normal.csv <==
time,psnr
1,33.552
1,33.251
1,27.445
1,32.652
1,30.043
1,31.389


==> data/stack_size_psnr.csv <==
2,4,8,16,32,64
32.41,32.939,33.248,33.485,33.562,33.531
31.246,32.097,32.841,33.177,33.24,33.168
22.473,25.639,26.52,27.046,27.446,27.321
32.17,32.456,32.632,32.663,32.657,32.632
27.384,28.727,29.581,29.875,30.046,29.971
29.137,30.372,30.965,31.249,31.39,31.325

